Cosmic Ray Feedback in Massive Halos: Implications for the Distribution of Baryons

We use order of magnitude estimates and observational constraints to argue that feedback from relativistic cosmic rays (CRs) produced by massive black holes is likely to have a particularly large effect at radii of order the virial radius and larger in group-mass halos. We show that for a range of plausible (but uncertain) CR transport parameters and energetics, the pressure produced by CRs generated by the central massive black hole over its lifetime can be of order the thermal gas pressure in the outskirts of $\sim 10^{13-14} M_\odot$ halos (but not in more massive clusters). The properties of this CR feedback at low redshift are not well predicted by the radiative cooling rate of hot gas at smaller radii, which is often used as a proxy for `current' black hole feedback. This is because most black hole growth happens early in massive halos, and CR transport timescales in halo outskirts are Gyr or more; the accumulated CR energy thus depends on the full history of black hole activity in the halo. The large CR pressure in group-mass systems likely leads to CR-driven outflows that move gas from large halo radii to outside the virial radius. Such feedback would not be captured by current cosmological simulations that focus on mechanical black hole feedback; in particular, CR feedback remains active even long after the mechanical feedback sourcing the CRs has turned off. We speculate that this CR feedback may be important for explaining the weak lensing $S_8$ tension and the evidence for strong feedback at large halo radii from kinetic Sunyaev-Zeldovich measurements. Prospects for testing this mechanism observationally and implementing the necessary physics in cosmological simulations are discussed.

==> response.txt <==
This is an useful and provocative “ideas paper” that points the field in an interesting direction. It raises some important questions and speculations.

My most substantive feedback is to request the authors engage with the question: if, as they speculate CRs energised by early time black hole accretion is important in ~1e13-1e14 MSun halos, what about CRs energised by black holes formed in even lower mass halos? A naive reading (guided, e.g., by their fig. 2) seems to be that CRs from BH formation in 1e12 MSun halos could be very important dynamically and even more important in still lower mass halos off the left hand side of the plot. Equally, regarding fig.3, it seems that the curves for M_halo < 1e13 MSun should just be stacked on to those plotted such that, in such lower mass halos, PCR/Pth >> 1 for the range of diffusion coefficient the authors suggest pertain in the higher mass halos. Such strong feedback in halos of this mass would seem to be precluded given on-going star formation. So why, can the authors speculate, isn’t this an issue? Relatedly, why should we be concerned with star-formation energised CRs in these lower mass halos – won’t these be sub-dominant to black hole energised CRs? In short, if CRs from BHs can be important in the 1e13-1e14 MSun mass range, how can it be that they are not too important at <~ 1e12 MSun?

My other high-level comment is that it seems to me that there has been quite a lot recent literature updating the empirical situation with respect to gamma-ray upper limits (now, claimed detections) from clusters and the authors do not engage with this. As only one example picked at random (truly; I’m not a co-author on any of these recent works):

Baghmanian+2022, https://ui.adsabs.harvard.edu/abs/2022MNRAS.516..562B/abstract

I urge the authors to check whether this and other more recent literature substantively changes the empirical constraints on their models and, where appropriate, to cite it.

More detailed comments:

p1, line 5: “…is generally believed to [be] the primary heating mechanism balancing radiative”

p. 3, section 2.2, second para “…because CR proton loss times are long”; can the authors show with a simple calculation normalised to reasonable gas number density that this is true?

p. 4, end of para 1 “…expected to be much larger than the Milky Way ISM value…” Why expected? What jutifies this assertion?

p. 5, para 1 “…no unambiguous detections…”; see my comment above. Is this really still true?

p. 6, eq. 10 Can the authors make more persciuous where the M200^2/3 scaling comes from?

p. 6, last para: f_s parameter – this does not seem to be formally introduced until later (top of p.7), unless I am mistaken; this definition should be moved I think.

p. 6, last para “…10 or [so] that transport is in fact…”

p. 9, last para column 1: “…follow previously established correlations…”; a citation seems to be needed here.

p. 9, last para column 2: “FERMI” should be “Fermi-LAT” or just “Fermi”.
